Multimodal fusion of imaging and genomics for lung cancer recurrence prediction

Lung cancer has a high rate of recurrence in early-stage patients. Predicting the post-surgical recurrence in lung cancer patients has traditionally been approached using single modality information of genomics or radiology images. We investigate the potential of multimodal fusion for this task. By combining computed tomography (CT) images and genomics, we demonstrate improved prediction of recurrence using linear Cox proportional hazards models with elastic net regularization. We work on a recent non-small cell lung cancer (NSCLC) radiogenomics dataset of 130 patients and observe an increase in concordance-index values of up to 10%. Employing non-linear methods from the neural network literature, such as multi-layer perceptrons and visual-question answering fusion modules, did not improve performance consistently. This indicates the need for larger multimodal datasets and fusion techniques better adapted to this biological setting.

==> reviews.txt <==
1  	1231  	

Solid paper that studies the potential value of multi-modal
fusion for predicting lung cancer recurrence.  

[no point to work on further]

2  	3955  	

In this paper, the authors concluded the linear and
non-linear methods of information fusion for lung cancer
recurrence prediction.

I think the limitation of this paper is technical
innovation. The topic is novel and practical, however, the
authors did not present a strong methodology.

If this work has a chance to present on ISBI 2020, the
authors need to show not only the negative results, but
also a study direction to solve the information fusion
problem for the cancer prediction research.  


3  	3957  	

I think this is an interesting paper.The authors conducted
sufficient experiments to investigate the performance of
the  recurrence prediction regarding linear model vs.
nonlinear model, single model vs. multimodal fusion and
different fusion strategies. Although the conclusion that
the fusion of different modalities perform better is as we
expected, it is good to see using solid experiments to
verify this.

My minor comment is the definition of e_i is not consistent
in (i) and (ii) of Section 2.2.  

4  	5713  	

The authors evaluate the potential of recurrence prediction
from multimodal information from CT and genomic data. The
novelty lies in using fused information from both
modalities rather than building models with the individual
information as input. The authors evaluate their approach
with linear and non-linear prediction models on data from
107 patients and 5-fold cross-validation. The results are
somewhat inconclusive and there is no clear "winner" among
the experiments.

In general, I find this is quite interesting work. However,
from the experiments it stays unclear (to me) if there is a
true benefit and in my opinion further work on using fused
information is needed. 

In summary, I recommend the paper for acceptance.


Further comments:
- I find it difficult to put the use linear and non-linear
models into context. I would appreciate bit more discussion
of related work.
 

==> todo.txt <==
- verify the numbers
- GitHub push code relevant and include links
- future work: present some ideas on direction of future work to better solve the information fusion problem]
- explain linear vs non-linear
- add acknowledgement to deepta rajan
- ambiguous, inconclusive results
